Optimization Modulo the Theories of Signed Bit-Vectors and Floating-Point Numbers

Optimization Modulo Theories (OMT) is an important extension of SMT which allows for finding models that optimize given objective functions, typically consisting in linear-arithmetic or pseudo-Boolean terms. However, many SMT and OMT applications, in particular from SW and HW verification, require handling bit-precise representations of numbers, which in SMT are handled by means of the theory of Bit-Vectors (BV) for the integers and that of Floating-Point Numbers (FP) for the reals respectively. Whereas an approach for OMT with (unsigned) BV has been proposed by Nadel & Ryvchin, unfortunately we are not aware of any existing approach for OMT with FP. In this paper we fill this gap. We present a novel OMT approach, based on the novel concept of attractor and dynamic attractor, which extends the work of Nadel & Ryvchin to signed BV and, most importantly, to FP. We have implemented some OMT(BV) and OMT(FP) procedures on top of OptiMathSAT and tested the latter ones on modified problems from the SMT-LIB repository. The empirical results support the validity and feasibility of the novel approach.

==> abstract.txt <==
Optimization Modulo Theories (OMT) is an important extension of SMT which allows for finding models that optimize given objective functions, typically consisting in linear-arithmetic or pseudo-Boolean terms. However, many SMT and OMT applications, mostly from SW and HW verification, require handling bit-precise representations of numbers, which in SMT are handled by means of the theory of Bit-Vectors (BV) for the integers and that of Floating-Point Numbers (FP) for the reals respectively. Whereas an approach for OMT with (unsigned) BV has been proposed by Nadel & Ryvchin, unfortunately we are not aware of any existing approach for OMT with FP.

In this paper we fill this gap. We present a novel OMT approach, based on the novel concept of attractor and dynamic attractor, which extends the work of Nadel & Ryvchin to signed BV and, most importantly, to FP. We have implemented some OMT(BV) and OMT(FP) procedures on top of OptiMathSAT and tested the latter ones on modified problems from the SMT-LIB repository. The empirical results support the validity and feasibility of the novel approach.


==> cade19-CFP.txt <==

CADE-27: Call for Papers, Workshops, Tutorials and System Competitions

----

The 27th International Conference on Automated Deduction (CADE-27)
Natal, Brazil

25-30 August 2019

http://www.cade-27.info

CALL FOR PAPERS

CADE is the major international forum for presenting research on all aspects of automated deduction. High-quality submissions on the general topic of automated deduction, including foundations, applications, implementations, theoretical results, practical experiences and user studies are solicited.

Key dates:
  Abstract deadline:        15 February 2019
  Submission deadline:      22 February 2019

* Logics of interest include propositional, first-order, equational, higher-order, classical, description, modal, temporal, many-valued, constructive, other non-classical, meta-logics, logical frameworks, type theory, set theory, as well as any combination thereof.

* Paradigms of interest include theorem proving, model building, constraint solving, computer algebra, model checking, proof checking, and their integration.

* Methods of interest include resolution, superposition, completion, saturation, term rewriting, decision procedures, model elimination, connection methods, tableaux, sequent calculi, natural deduction, as well as their supporting algorithms and data structures, including matching, unification, orderings, induction, indexing techniques, proof presentation and explanation, proof planning.

* Applications of interest include program analysis, verification and synthesis of software and hardware, formal methods, computational logic, computer mathematics, natural language processing, computational linguistics, knowledge representation, ontology reasoning, deductive databases, declarative programming, robotics, planning, and other areas of artificial intelligence.

Submissions can be made in two categories: regular papers and system descriptions. The page limit in Springer LNCS style is 15 pages excluding references for regular papers and 10 pages excluding references for system descriptions. Submissions must be unpublished and not submitted for publication elsewhere. They will be judged on relevance, originality, significance, correctness, and readability. System descriptions must contain a link to a working system and will also be judged on usefulness and design. Proofs of theoretical results that do not fit in the page limit, executables of systems, and input data of experiments should be made available, via a reference to a website or in an appendix of the paper. For papers containing experimental evaluations, all data needed to rerun the experiments must be available. Reviewers will be encouraged to consider this additional material, but submissions must be self-contained within the respective page limit; considering the additional material should not be necessary to assess the merits of a submission. The review process will include a feedback/rebuttal period where authors will have the option to respond to reviewer comments. The PC chair may solicit further reviews after the rebuttal period.

The proceedings of the conference will be published in the Springer LNCS/LNAI series. Formatting instructions and the LNCS style files can be obtained at

http://www.springer.de/comp/lncs/authors.html

At every CADE conference the Program Committee selects one of the accepted papers to receive the CADE Best Paper Award. The award recognizes a paper that the Program Committee collegially evaluates as the best in terms of originality and significance, having substantial confidence in its correctness. Overall technical quality, completeness, scholarly accuracy, and readability are also considered. Characteristics associated with a best paper include, for instance, introduction of a strong new technique or approach, solution of a long-standing open problem, introduction and solution of an interesting and important new problem, highly innovative application of known ideas or existing techniques, and presentation of a new system of outstanding power. Under exceptional circumstances, the Program Committee may give two awards (ex aequo) or give no award.

IMPORTANT DATES
  Abstract deadline:        15 February 2019
  Submission deadline:      22 February 2019
  Rebuttal phase:           2  April    2019
  Notification:             15 April    2019
  Final version:            27 May      2019

SUBMISSION INSTRUCTIONS

Papers should be submitted via

https://easychair.org/conferences/?conf=cade27

CADE-27 ORGANIZERS

Conference Chair:
  Elaine Pimentel        Federal University of Rio Grande do Norte, Brazil

Organizers:
  Carlos Olarte          Federal University of Rio Grande do Norte, Brazil
  João Marcos            Federal University of Rio Grande do Norte, Brazil
  Cláudia Nalon          University of Brasília, Brazil
  Giselle Reis           CMU, Qatar

Program Committee Chair:
  Pascal Fontaine        Université de Lorraine, CNRS, Inria, LORIA, France

Workshop, Tutorial, and Competition Chair:
  Giles Reger            University of Manchester, UK

Publicity Chair:
  Geoff Sutcliffe        University of Miami, USA

Program Committee:
  Carlos Areces, FaMAF - Universidad Nacional de Córdoba, Argentina
  Franz Baader, TU Dresden, Germany
  Clark Barrett, Stanford University, USA
  Jasmin Christian Blanchette, Vrije Universiteit Amsterdam, The Netherlands
  Maria Paola Bonacina, Università degli Studi di Verona, Italy
  Leonardo Mendonça de Moura, Microsoft Research, USA
  Hans de Nivelle, Nazarbayev University, Astana, Kazakhstan
  Clare Dixon, University of Liverpool, UK
  Mnacho Echenim, Université de Grenoble, France
  Marcelo Finger, University of São Paulo, Brazil
  Pascal Fontaine, Université de Lorraine, CNRS, Inria, LORIA, France
  Silvio Ghilardi, Università degli Studi di Milano, Italy
  Jürgen Giesl, RWTH Aachen University, Germany
  Rajeev Goré, The Australian National University, Australia
  Stefan Hetzl, Technische Universität Wien, Austria
  Marijn J. H. Heule, The University of Texas at Austin, USA
  Nao Hirokawa, JAIST, Japan
  Moa Johansson, Chalmers University of Technology, Sweden
  Cezary Kaliszyk, University of Innsbruck, Austria
  Deepak Kapur, University of New Mexico, USA
  Benjamin Kiesl, Technische Universität Wien, Austria
  Konstantin Korovin, The University of Manchester, UK
  Laura Kovács, Technische Universität Wien, Austria
  Ramana Kumar, DeepMind, UK
  Cláudia Nalon, University of Brasília, Brazil
  Vivek Nigam, Federal University of Paraíba & Fortiss, Brazil & Germany
  Carlos Olarte, Federal University of Rio Grande do Norte, Brazil
  Jens Otten, University of Oslo, Norway
  André Platzer, Carnegie Mellon University, USA
  Andrew Reynolds, The University of Iowa, USA
  Philipp Rümmer, Uppsala University, Sweden
  Renate A. Schmidt, The University of Manchester, UK
  Stephan Schulz, DHBW Stuttgart, Germany
  Roberto Sebastiani, University of Trento, Italy
  Natarajan Shankar, SRI International, USA
  Viorica Sofronie-Stokkermans, Universität Koblenz-Landau, Germany
  Martin Suda, Czech Technical University, Czech Republic
  Geoff Sutcliffe, University of Miami, USA
  René Thiemann, University of Innsbruck, Austria
  Uwe Waldmann, Max Planck Institute for Informatics, Germany
  Christoph Weidenbach, Max Planck Institute for Informatics, Germany
  Sarah Winkler, University of Innsbruck, Austria

CALL FOR WORKSHOPS, TUTORIALS, SYSTEM COMPETITIONS

The 27th International Conference on Automated Deduction (CADE-27)
Natal, Brazil

25-30 August 2019

http://www.cade-27.info

CALL FOR WORKSHOPS

Workshop proposals for CADE-27 are solicited. The workshops will take place on August 25-26 2019, before the main conference. Both well-established workshops and newer ones are encouraged. Similarly, proposals for workshops with a tight focus on a core automated reasoning specialization, as well as those with a broader, more applied focus, are very welcome.

Please provide the following information in your application document:
+ Workshop title.
+ Names and affiliations of organizers.
+ Proposed workshop duration (from half a day to two days) and preferred day(s).
+ Brief description of the goals and the scope of the workshop. Why is the workshop relevant for CADE?
+ Is the workshop new or has it met previously? In the latter case information on previous meetings should be given (e.g., links to the program, number of submissions, number of participants).
+ What are the plans for publication?

CALL FOR TUTORIALS

Tutorial proposals for CADE-27 are solicited. Tutorials are expected to be either half-day or full-day events, with a theoretical or applied focus, on a topic of interest for CADE-27. Proposals should provide the following information:

+ Tutorial title.
+ Names and affiliations of organizers.
+ Proposed tutorial duration (from half a day to one days) and the preferred day.
+ Brief description of the tutorial's goals and topics to be covered.
+ Whether or not a version of the tutorial has been given previously.

CADE will take care of printing and distributing notes for tutorials that would like this service.

CALL FOR SYSTEM COMPETITIONS

The CADE ATP System Competition (CASC), which evaluates automated theorem proving systems for classical logics, has become an integral part of the CADE conferences.

Further system competition proposals are solicited. The goal is to foster the development of automated reasoning systems in all areas relevant for automated deduction in a broader sense. Proposals should include the following information:

+ Competition title.
+ Names and affiliations of organizers.
+ Duration and schedule of the competition.
+ Room/space requirements.
+ Description of the competition task and the evaluation procedure.
+ Is the competition new or has it been organized before?  In the latter case information on previous competitions should be given.
+ What computing resources are required and how will they be provided?

IMPORTANT DATES

Workshop/Tutorials/System Competitions:
  Submission deadline:       15 November 2018
  Notification:              15 December 2018

SUBMISSION INSTRUCTIONS

Proposals for workshops, tutorials, and system competitions should be
uploaded via

https://easychair.org/conferences/?conf=cade27wtc

